Unravelling the Period Gap using LAMOST Chromospheric Activity Indices

In our recent catalogue of BY Draconis (BY Dra) variables based on Zwicky Transient Facility data, we found traces of a period gap in the period-colour diagram. We combined our BY Dra database with catalogues from the {\sl Kepler} and K2 surveys, revealing a prominent period gap. Here, we use this combined ZTF-{\sl Kepler}-K2 data set to investigate the origin of the period gap observed for BY Dra stars using chromospheric activity indices. We use low- and medium-resolution spectra from the LAMOST Data Release 7 to derive magnetic activity indices for the Ca {\sc ii} H and K and H$\alpha$ emission lines. We find a strong dependence of chromospheric activity on both stellar mass and rotation period. For partially convective K-M-type stars, the activity decreases steeply up to an age of $\sim$700-1000 Myr, subsequently evolving to the type of low-level saturation associated with spin-down stallation. In contrast, F-G-type stars with thinner convective envelopes exhibit constant activity with increasing age. We suspect that the observed steep decrease for partially convective stars is driven by core-envelope coupling. This mechanism reduces differential rotation at the core-envelope transition, hence leading to decreased magnetic activity. Moreover, we derive activity indices for previously known star clusters and find similar trends as regards their activity levels as a function of age. In particular, very low-level activity is observed around the location of the period gap. Therefore, we conclude that the period gap, defined by the non-detection of variable sources, is driven by a minimum in chromospheric activity.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
